Can Rule-Based Insights Enhance LLMs for Radiology Report Classification? Introducing the RadPrompt Methodology

Developing imaging models capable of detecting pathologies from chest X-rays can be cost and time-prohibitive for large datasets as it requires supervision to attain state-of-the-art performance. Instead, labels extracted from radiology reports may serve as distant supervision since these are routinely generated as part of clinical practice. Despite their widespread use, current rule-based methods for label extraction rely on extensive rule sets that are limited in their robustness to syntactic variability. To alleviate these limitations, we introduce RadPert, a rule-based system that integrates an uncertainty-aware information schema with a streamlined set of rules, enhancing performance. Additionally, we have developed RadPrompt, a multi-turn prompting strategy that leverages RadPert to bolster the zero-shot predictive capabilities of large language models, achieving a statistically significant improvement in weighted average F1 score over GPT-4 Turbo. Most notably, RadPrompt surpasses both its underlying models, showcasing the synergistic potential of LLMs with rule-based models. We have evaluated our methods on two English Corpora: the MIMIC-CXR gold-standard test set and a gold-standard dataset collected from the Cambridge University Hospitals.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> fig/cardiomegaly_mention.tikz <==
{\small
\begin{tikzpicture}
    % Define the style for the custom node
    \tikzstyle{splitnode}=[
        rectangle split,
        rectangle split parts=2, 
        rounded corners, 
        draw=black, 
        rectangle split draw splits=false,
        rectangle split horizontal=false,
        minimum height=1cm, 
        minimum width=1.5cm, 
        align=center
    ]

    % Custom command to draw the blue split in the middle
    \newcommand{\bluesplit}[1]{
        \coordinate (A) at ($(#1.north west)!0.5!(#1.south west) + (0.3, 0)$);
        \coordinate (B) at ($(#1.north east)!0.5!(#1.south east) -(0.3, 0)$);
        \draw[blue] (A) -- (B);
    }

    % Draw nodes
    \node[splitnode] (1) at (0,0) {cardiomegaly \nodepart{two} \textcolor{blue}{OBS}};
    \bluesplit{1} % Draw the blue split for node A

    \node[splitnode] (2) at (0,-1.4) {enlarge.* \nodepart{two} \textcolor{blue}{OBS}};
    \bluesplit{2} % Draw the blue split for node B

    \node[splitnode] (3) at (5,-1.4) {.*heart \nodepart{two} \textcolor{blue}{ANAT}};
    \bluesplit{3} % Draw the blue split for node B

    \node[splitnode] (4) at (0,-2.8) {size \nodepart{two} \textcolor{blue}{ANAT}};
    \bluesplit{4} % Draw the blue split for node B

    \node[splitnode] (5) at (5,-2.8) {.*heart \nodepart{two} \textcolor{blue}{ANAT}};
    \bluesplit{5} % Draw the blue split for node B

    % \node[splitnode] (6) at (0,-4.2) {size \nodepart{two} \textcolor{blue}{ANAT}};
    % \bluesplit{6} % Draw the blue split for node B

    % \node[splitnode] (7) at (5,-4.2) {cardiac \nodepart{two} \textcolor{blue}{ANAT}};
    % \bluesplit{7} % Draw the blue split for node B

    % \node[splitnode] (8) at (10,-4.5) {silhouette \nodepart{two} \textcolor{blue}{ANAT}};
    % \bluesplit{8} % Draw the blue split for node B


    % Connect nodes with a directed arrow
    \draw[->, >=stealth', red, shorten <=0.2cm, shorten >=0.2cm] (2.east) -- (3.west) node[midway, above] {\textit{located at}};

    \draw[->, >=stealth', red, shorten <=0.2cm, shorten >=0.2cm] (4.east) -- (5.west) node[midway, above] {\textit{modify}};

    % \draw[->, >=stealth', red, shorten <=0.2cm, shorten >=0.2cm] (6.east) -- (7.west) node[midway, above] {\textit{modify}};

    % \draw[->, >=stealth', red, shorten <=0.2cm, shorten >=0.2cm] (8.west) -- (7.east) node[midway, above] {\textit{modify}};

    % \node[splitnode] (A) at (0,0) {Top of A \nodepart{two} Bottom of A};
    \node[] (title) at (2,1.1) {\textbf{Mention Extraction Rules}};
\end{tikzpicture}
}


==> fig/cardiomegaly_uncneg.tikz <==
{\small
\begin{tikzpicture}
    % Define the style for the custom node
    \tikzstyle{splitnode}=[
        rectangle split,
        rectangle split parts=2, 
        rounded corners, 
        draw=black, 
        rectangle split draw splits=false,
        rectangle split horizontal=false,
        minimum height=1cm, 
        minimum width=1.5cm, 
        align=center
    ]

    % Custom command to draw the blue split in the middle
    \newcommand{\bluesplit}[1]{
        \coordinate (A) at ($(#1.north west)!0.5!(#1.south west) + (0.3, 0)$);
        \coordinate (B) at ($(#1.north east)!0.5!(#1.south east) -(0.3, 0)$);
        \draw[blue] (A) -- (B);
    }
    \begin{scope}[local bounding box=topPart]

        % \node[splitnode] (un1) at (0,0) {resolved \nodepart{two} \textcolor{blue}{OBS:DP}};
        % \bluesplit{un1} % Draw the blue split for node A
        
        % \node[splitnode] (1) at (6,0) {cardiomegaly \nodepart{two} \textcolor{blue}{OBS:DP}};
        % \bluesplit{1} % Draw the blue split for node A

        \node[splitnode] (un2) at (0,0) {normal \nodepart{two} \textcolor{blue}{OBS:DP}};
        \bluesplit{un2} % Draw the blue split for node A

    
        \node[splitnode] (2) at (6,0) {.*heart \nodepart{two} \textcolor{blue}{ANAT}};
        \bluesplit{2} % Draw the blue split for node B
    
        \node[splitnode] (3) at (11,0) {size \nodepart{two} \textcolor{blue}{OBS}};
        \bluesplit{3} % Draw the blue split for node B

        % Connect nodes with a directed arrow
        % \draw[->, >=stealth', red, shorten <=0.2cm, shorten >=0.2cm] (un1.east) -- (1.west) node[midway, above] {\textit{modify}};
        
        \draw[->, >=stealth', red, shorten <=0.2cm, shorten >=0.2cm] (3.west) -- (2.east) node[midway, above] {\textit{located at}};

        \draw[->, >=stealth', red, shorten <=0.2cm, shorten >=0.2cm] (un2.east) -- (2.west) node[midway, above] {\textit{modify}};

        % Enclose nodes A and B in a transparent, light green node
        \node[fit=(2) (3), label=above:{{Mention Extraction} Rule}, fill=blue!20, fill opacity=0.3, inner sep=0.15cm, rounded corners, draw] {};

        % \node[fit=(1), label=above:{{Mention Extraction} Rule}, fill=blue!20, fill opacity=0.3, inner sep=0.15cm, rounded corners, draw] {};


    \end{scope}
    \node[above=0.01cm of topPart.north] {\textbf{Negation Rules}};

    \begin{scope}[local bounding box=bottomPart]

        \node[splitnode] (un4) at (0,-3.5) {stable \nodepart{two} \textcolor{blue}{OBS:DP}};
        \bluesplit{un4} % Draw the blue split for node A

    
        \node[splitnode] (4) at (6,-3.5) {.*heart \nodepart{two} \textcolor{blue}{ANAT}};
        \bluesplit{4} % Draw the blue split for node B
    
        \node[splitnode] (5) at (11,-3.5) {size \nodepart{two} \textcolor{blue}{OBS}};
        \bluesplit{5} % Draw the blue split for node B
    

        \draw[->, >=stealth', red, shorten <=0.2cm, shorten >=0.2cm] (un4.east) -- (4.west) node[midway, above] {\textit{modify}};

        \draw[->, >=stealth', red, shorten <=0.2cm, shorten >=0.2cm] (5.west) -- (4.east) node[midway, above] {\textit{modify}};
    

        % Enclose nodes A and B in a transparent, light green node
        \node[fit=(4) (5), label=above:{{Mention Extraction} Rule}, fill=blue!20, fill opacity=0.3, inner sep=0.15cm, rounded corners, draw] {};
                
    \end{scope} 
    \node[above=0.01cm of bottomPart.north]{\textbf{Uncertainty Rules}};
\end{tikzpicture}
}
